Analytic Formulas for Alternating Projection Sequences for the Positive Semidefinite Cone and an Application to Convergence Analysis

We derive analytic formulas for the alternating projection method applied to the cone $\mathbb{S}^n_+$ of positive semidefinite matrices and an affine subspace. More precisely, we find recursive relations on parameters representing a sequence constructed by the alternating projection method. By applying these formulas, we analyze the alternating projection method in detail and show that the upper bound given by the singularity degree is actually tight when the alternating projection method is applied to $\mathbb{S}^3_+$ and a $3$-plane whose intersection is a singleton with singularity degree $2$.

==> data32_m.dat <==
k	 norm	 Ack
 0	 7.0089537e-02	 7.0025137e-02
 1	 2.3344097e-02	 2.3341712e-02
 2	 7.7806591e-03	 7.7805708e-03
 3	 2.5935269e-03	 2.5935236e-03
 4	 8.6450799e-04	 8.6450787e-04
 5	 2.8816929e-04	 2.8816929e-04
 6	 9.6056430e-05	 9.6056429e-05
 7	 3.2018810e-05	 3.2018810e-05
 8	 1.0672937e-05	 1.0672937e-05
 9	 3.5576455e-06	 3.5576455e-06
10	 1.1858818e-06	 1.1858818e-06
11	 3.9529395e-07	 3.9529395e-07
12	 1.3176465e-07	 1.3176465e-07
13	 4.3921550e-08	 4.3921550e-08
14	 1.4640517e-08	 1.4640517e-08
15	 4.8801722e-09	 4.8801722e-09
16	 1.6267241e-09	 1.6267241e-09
17	 5.4224136e-10	 5.4224136e-10
18	 1.8074712e-10	 1.8074712e-10
19	 6.0249040e-11	 6.0249040e-11
20	 2.0083013e-11	 2.0083013e-11
21	 6.6943377e-12	 6.6943377e-12
22	 2.2314459e-12	 2.2314459e-12
23	 7.4381530e-13	 7.4381530e-13
24	 2.4793843e-13	 2.4793843e-13
25	 8.2646145e-14	 8.2646145e-14
26	 2.7548715e-14	 2.7548715e-14
27	 9.1829050e-15	 9.1829050e-15
28	 3.0609683e-15	 3.0609683e-15
29	 1.0203228e-15	 1.0203228e-15


==> data32_p.dat <==
k	 norm	 1norm2	 e+c*k	 1norm6	 line2
 0	 1.7059941e-01	 0.0000000e+00	 2.9788415e+00	 0.0000000e+00	 1.1498567e-01 
500	 1.0569384e-01	 2.3633861e+00	 2.9789664e+00	 2.9776799e-01	 1.1464778e-01 
1000	 8.3082452e-02	 2.6272978e+00	 2.9790913e+00	 2.6272978e-01	 1.1430990e-01 
1500	 7.0659192e-02	 2.7366187e+00	 2.9792162e+00	 2.3906567e-01	 1.1397201e-01 
2000	 6.2531115e-02	 2.7964765e+00	 2.9793412e+00	 2.2195649e-01	 1.1363413e-01 
2500	 5.6684838e-02	 2.8342419e+00	 2.9794661e+00	 2.0882873e-01	 1.1329624e-01 
3000	 5.2220478e-02	 2.8602334e+00	 2.9795910e+00	 1.9831751e-01	 1.1295836e-01 
3500	 4.8667529e-02	 2.8792099e+00	 2.9797159e+00	 1.8963448e-01	 1.1262047e-01 
4000	 4.5752951e-02	 2.8936707e+00	 2.9798408e+00	 1.8228983e-01	 1.1228259e-01 
4500	 4.3305996e-02	 2.9050545e+00	 2.9799658e+00	 1.7596115e-01	 1.1194470e-01 
5000	 4.1213687e-02	 2.9142477e+00	 2.9800907e+00	 1.7042624e-01	 1.1160682e-01 
5500	 3.9397897e-02	 2.9218263e+00	 2.9802156e+00	 1.6552623e-01	 1.1126893e-01 
6000	 3.7802649e-02	 2.9281806e+00	 2.9803405e+00	 1.6114399e-01	 1.1093105e-01 
6500	 3.6386640e-02	 2.9335847e+00	 2.9804654e+00	 1.5719094e-01	 1.1059316e-01 
7000	 3.5118645e-02	 2.9382367e+00	 2.9805904e+00	 1.5359866e-01	 1.1025527e-01 
7500	 3.3974557e-02	 2.9422829e+00	 2.9807153e+00	 1.5031328e-01	 1.0991739e-01 
8000	 3.2935430e-02	 2.9458345e+00	 2.9808402e+00	 1.4729172e-01	 1.0957950e-01 
8500	 3.1986142e-02	 2.9489766e+00	 2.9809651e+00	 1.4449906e-01	 1.0924162e-01 
9000	 3.1114452e-02	 2.9517761e+00	 2.9810900e+00	 1.4190659e-01	 1.0890373e-01 
9500	 3.0310335e-02	 2.9542860e+00	 2.9812150e+00	 1.3949051e-01	 1.0856585e-01 
10000	 2.9565491e-02	 2.9565491e+00	 2.9813399e+00	 1.3723085e-01	 1.0822796e-01 
10500	 2.8872978e-02	 2.9585999e+00	 2.9814648e+00	 1.3511072e-01	 1.0789008e-01 
11000	 2.8226944e-02	 2.9604669e+00	 2.9815897e+00	 1.3311571e-01	 1.0755219e-01 
11500	 2.7622412e-02	 2.9621737e+00	 2.9817146e+00	 1.3123346e-01	 1.0721431e-01 
12000	 2.7055122e-02	 2.9637401e+00	 2.9818396e+00	 1.2945327e-01	 1.0687642e-01 
12500	 2.6521400e-02	 2.9651827e+00	 2.9819645e+00	 1.2776585e-01	 1.0653854e-01 
13000	 2.6018062e-02	 2.9665155e+00	 2.9820894e+00	 1.2616305e-01	 1.0620065e-01 
13500	 2.5542330e-02	 2.9677506e+00	 2.9822143e+00	 1.2463771e-01	 1.0586277e-01 
14000	 2.5091771e-02	 2.9688984e+00	 2.9823392e+00	 1.2318353e-01	 1.0552488e-01 
14500	 2.4664239e-02	 2.9699677e+00	 2.9824642e+00	 1.2179489e-01	 1.0518700e-01 
15000	 2.4257839e-02	 2.9709664e+00	 2.9825891e+00	 1.2046679e-01	 1.0484911e-01 
15500	 2.3870885e-02	 2.9719012e+00	 2.9827140e+00	 1.1919475e-01	 1.0451123e-01 
16000	 2.3501874e-02	 2.9727780e+00	 2.9828389e+00	 1.1797477e-01	 1.0417334e-01 
16500	 2.3149461e-02	 2.9736021e+00	 2.9829638e+00	 1.1680324e-01	 1.0383545e-01 
17000	 2.2812438e-02	 2.9743780e+00	 2.9830888e+00	 1.1567687e-01	 1.0349757e-01 
17500	 2.2489717e-02	 2.9751099e+00	 2.9832137e+00	 1.1459271e-01	 1.0315968e-01 
18000	 2.2180314e-02	 2.9758014e+00	 2.9833386e+00	 1.1354808e-01	 1.0282180e-01 
18500	 2.1883338e-02	 2.9764558e+00	 2.9834635e+00	 1.1254050e-01	 1.0248391e-01 
19000	 2.1597978e-02	 2.9770759e+00	 2.9835884e+00	 1.1156776e-01	 1.0214603e-01 
19500	 2.1323497e-02	 2.9776643e+00	 2.9837134e+00	 1.1062778e-01	 1.0180814e-01 
20000	 2.1059221e-02	 2.9782235e+00	 2.9838383e+00	 1.0971869e-01	 1.0147026e-01 
20500	 2.0804531e-02	 2.9787556e+00	 2.9839632e+00	 1.0883876e-01	 1.0113237e-01 
21000	 2.0558864e-02	 2.9792624e+00	 2.9840881e+00	 1.0798638e-01	 1.0079449e-01 
21500	 2.0321697e-02	 2.9797457e+00	 2.9842130e+00	 1.0716009e-01	 1.0045660e-01 
22000	 2.0092553e-02	 2.9802072e+00	 2.9843380e+00	 1.0635851e-01	 1.0011872e-01 
22500	 1.9870988e-02	 2.9806482e+00	 2.9844629e+00	 1.0558038e-01	 9.9780832e-02 
23000	 1.9656594e-02	 2.9810701e+00	 2.9845878e+00	 1.0482453e-01	 9.9442946e-02 
23500	 1.9448993e-02	 2.9814742e+00	 2.9847127e+00	 1.0408986e-01	 9.9105061e-02 
24000	 1.9247833e-02	 2.9818614e+00	 2.9848376e+00	 1.0337536e-01	 9.8767176e-02 
24500	 1.9052787e-02	 2.9822329e+00	 2.9849626e+00	 1.0268008e-01	 9.8429291e-02 
25000	 1.8863553e-02	 2.9825896e+00	 2.9850875e+00	 1.0200313e-01	 9.8091405e-02 
25500	 1.8679847e-02	 2.9829323e+00	 2.9852124e+00	 1.0134368e-01	 9.7753520e-02 
26000	 1.8501405e-02	 2.9832619e+00	 2.9853373e+00	 1.0070096e-01	 9.7415635e-02 
26500	 1.8327980e-02	 2.9835790e+00	 2.9854623e+00	 1.0007423e-01	 9.7077750e-02 
27000	 1.8159342e-02	 2.9838844e+00	 2.9855872e+00	 9.9462815e-02	 9.6739864e-02 
27500	 1.7995275e-02	 2.9841788e+00	 2.9857121e+00	 9.8866071e-02	 9.6401979e-02 
28000	 1.7835576e-02	 2.9844627e+00	 2.9858370e+00	 9.8283392e-02	 9.6064094e-02 
28500	 1.7680054e-02	 2.9847366e+00	 2.9859619e+00	 9.7714209e-02	 9.5726209e-02 
29000	 1.7528530e-02	 2.9850010e+00	 2.9860869e+00	 9.7157983e-02	 9.5388323e-02 
29500	 1.7380836e-02	 2.9852566e+00	 2.9862118e+00	 9.6614207e-02	 9.5050438e-02 
30000	 1.7236813e-02	 2.9855036e+00	 2.9863367e+00	 9.6082401e-02	 9.4712553e-02 
30500	 1.7096312e-02	 2.9857425e+00	 2.9864616e+00	 9.5562112e-02	 9.4374668e-02 
31000	 1.6959191e-02	 2.9859738e+00	 2.9865865e+00	 9.5052911e-02	 9.4036782e-02 
31500	 1.6825318e-02	 2.9861977e+00	 2.9867115e+00	 9.4554390e-02	 9.3698897e-02 
32000	 1.6694565e-02	 2.9864146e+00	 2.9868364e+00	 9.4066164e-02	 9.3361012e-02 
32500	 1.6566814e-02	 2.9866248e+00	 2.9869613e+00	 9.3587866e-02	 9.3023127e-02 
33000	 1.6441951e-02	 2.9868287e+00	 2.9870862e+00	 9.3119149e-02	 9.2685241e-02 
33500	 1.6319869e-02	 2.9870264e+00	 2.9872111e+00	 9.2659680e-02	 9.2347356e-02 
34000	 1.6200466e-02	 2.9872184e+00	 2.9873361e+00	 9.2209147e-02	 9.2009471e-02 
34500	 1.6083647e-02	 2.9874048e+00	 2.9874610e+00	 9.1767249e-02	 9.1671585e-02 
35000	 1.5969318e-02	 2.9875859e+00	 2.9875859e+00	 9.1333700e-02	 9.1333700e-02 
35500	 1.5857394e-02	 2.9877619e+00	 2.9877108e+00	 9.0908229e-02	 9.0995815e-02 
36000	 1.5747789e-02	 2.9879330e+00	 2.9878357e+00	 9.0490575e-02	 9.0657930e-02 
36500	 1.5640427e-02	 2.9880994e+00	 2.9879607e+00	 9.0080492e-02	 9.0320044e-02 
37000	 1.5535231e-02	 2.9882613e+00	 2.9880856e+00	 8.9677741e-02	 8.9982159e-02 
37500	 1.5432129e-02	 2.9884189e+00	 2.9882105e+00	 8.9282096e-02	 8.9644274e-02 
38000	 1.5331052e-02	 2.9885723e+00	 2.9883354e+00	 8.8893342e-02	 8.9306389e-02 
38500	 1.5231936e-02	 2.9887217e+00	 2.9884603e+00	 8.8511270e-02	 8.8968503e-02 
39000	 1.5134718e-02	 2.9888674e+00	 2.9885853e+00	 8.8135683e-02	 8.8630618e-02 
39500	 1.5039338e-02	 2.9890093e+00	 2.9887102e+00	 8.7766390e-02	 8.8292733e-02 
40000	 1.4945738e-02	 2.9891477e+00	 2.9888351e+00	 8.7403208e-02	 8.7954848e-02 
40500	 1.4853865e-02	 2.9892826e+00	 2.9889600e+00	 8.7045963e-02	 8.7616962e-02 
41000	 1.4763665e-02	 2.9894143e+00	 2.9890849e+00	 8.6694488e-02	 8.7279077e-02 
41500	 1.4675088e-02	 2.9895428e+00	 2.9892099e+00	 8.6348621e-02	 8.6941192e-02 
42000	 1.4588087e-02	 2.9896682e+00	 2.9893348e+00	 8.6008207e-02	 8.6603307e-02 
42500	 1.4502615e-02	 2.9897907e+00	 2.9894597e+00	 8.5673098e-02	 8.6265421e-02 
43000	 1.4418628e-02	 2.9899103e+00	 2.9895846e+00	 8.5343151e-02	 8.5927536e-02 
43500	 1.4336083e-02	 2.9900272e+00	 2.9897095e+00	 8.5018228e-02	 8.5589651e-02 
44000	 1.4254940e-02	 2.9901414e+00	 2.9898345e+00	 8.4698196e-02	 8.5251766e-02 
44500	 1.4175159e-02	 2.9902530e+00	 2.9899594e+00	 8.4382929e-02	 8.4913880e-02 
45000	 1.4096702e-02	 2.9903621e+00	 2.9900843e+00	 8.4072304e-02	 8.4575995e-02 
45500	 1.4019534e-02	 2.9904689e+00	 2.9902092e+00	 8.3766202e-02	 8.4238110e-02 
46000	 1.3943620e-02	 2.9905733e+00	 2.9903341e+00	 8.3464509e-02	 8.3900225e-02 
46500	 1.3868926e-02	 2.9906755e+00	 2.9904591e+00	 8.3167116e-02	 8.3562339e-02 
47000	 1.3795419e-02	 2.9907755e+00	 2.9905840e+00	 8.2873916e-02	 8.3224454e-02 
47500	 1.3723068e-02	 2.9908734e+00	 2.9907089e+00	 8.2584807e-02	 8.2886569e-02 
48000	 1.3651844e-02	 2.9909692e+00	 2.9908338e+00	 8.2299690e-02	 8.2548684e-02 
48500	 1.3581718e-02	 2.9910631e+00	 2.9909587e+00	 8.2018470e-02	 8.2210798e-02 
49000	 1.3512661e-02	 2.9911551e+00	 2.9910837e+00	 8.1741054e-02	 8.1872913e-02 
49500	 1.3444647e-02	 2.9912452e+00	 2.9912086e+00	 8.1467353e-02	 8.1535028e-02 


==> data32_p2.dat <==
k	 norm	 1norm2	e+c*k
 0	 1.7059941e-01	 3.4359350e+01	 3.3513315e+01
100	 1.4848697e-01	 4.5354805e+01	 4.4617698e+01
200	 1.3318508e-01	 5.6375301e+01	 5.5722080e+01
300	 1.2179561e-01	 6.7411927e+01	 6.6826462e+01
400	 1.1289543e-01	 7.8459812e+01	 7.7930844e+01
500	 1.0569384e-01	 8.9515999e+01	 8.9035227e+01
600	 9.9711967e-02	 1.0057856e+02	 1.0013961e+02
700	 9.4640726e-02	 1.1164618e+02	 1.1124399e+02
800	 9.0270541e-02	 1.2271790e+02	 1.2234837e+02
900	 8.6453641e-02	 1.3379301e+02	 1.3345276e+02
1000	 8.3082452e-02	 1.4487098e+02	 1.4455714e+02
1100	 8.0076556e-02	 1.5595138e+02	 1.5566152e+02
1200	 7.7374473e-02	 1.6703389e+02	 1.6676590e+02
1300	 7.4928289e-02	 1.7811823e+02	 1.7787028e+02
1400	 7.2700037e-02	 1.8920418e+02	 1.8897467e+02
1500	 7.0659192e-02	 2.0029157e+02	 2.0007905e+02
1600	 6.8780894e-02	 2.1138023e+02	 2.1118343e+02
1700	 6.7044667e-02	 2.2247004e+02	 2.2228781e+02
1800	 6.5433470e-02	 2.3356088e+02	 2.3339220e+02
1900	 6.3932992e-02	 2.4465266e+02	 2.4449658e+02
2000	 6.2531115e-02	 2.5574529e+02	 2.5560096e+02
2100	 6.1217499e-02	 2.6683871e+02	 2.6670534e+02
2200	 5.9983259e-02	 2.7793285e+02	 2.7780972e+02
2300	 5.8820715e-02	 2.8902765e+02	 2.8891411e+02
2400	 5.7723188e-02	 3.0012307e+02	 3.0001849e+02
2500	 5.6684838e-02	 3.1121905e+02	 3.1112287e+02
2600	 5.5700534e-02	 3.2231557e+02	 3.2222725e+02
2700	 5.4765747e-02	 3.3341257e+02	 3.3333164e+02
2800	 5.3876461e-02	 3.4451004e+02	 3.4443602e+02
2900	 5.3029102e-02	 3.5560794e+02	 3.5554040e+02
3000	 5.2220478e-02	 3.6670625e+02	 3.6664478e+02
3100	 5.1447726e-02	 3.7780494e+02	 3.7774916e+02
3200	 5.0708271e-02	 3.8890398e+02	 3.8885355e+02
3300	 4.9999789e-02	 4.0000337e+02	 3.9995793e+02
3400	 4.9320178e-02	 4.1110308e+02	 4.1106231e+02
3500	 4.8667529e-02	 4.2220309e+02	 4.2216669e+02
3600	 4.8040106e-02	 4.3330339e+02	 4.3327108e+02
3700	 4.7436326e-02	 4.4440396e+02	 4.4437546e+02
3800	 4.6854739e-02	 4.5550479e+02	 4.5547984e+02
3900	 4.6294021e-02	 4.6660587e+02	 4.6658422e+02
4000	 4.5752951e-02	 4.7770718e+02	 4.7768860e+02
4100	 4.5230410e-02	 4.8880872e+02	 4.8879299e+02
4200	 4.4725364e-02	 4.9991047e+02	 4.9989737e+02
4300	 4.4236857e-02	 5.1101243e+02	 5.1100175e+02
4400	 4.3764008e-02	 5.2211459e+02	 5.2210613e+02
4500	 4.3305996e-02	 5.3321693e+02	 5.3321052e+02
4600	 4.2862063e-02	 5.4431946e+02	 5.4431490e+02
4700	 4.2431501e-02	 5.5542216e+02	 5.5541928e+02
4800	 4.2013654e-02	 5.6652502e+02	 5.6652366e+02
4900	 4.1607906e-02	 5.7762804e+02	 5.7762804e+02
5000	 4.1213687e-02	 5.8873122e+02	 5.8873243e+02
5100	 4.0830459e-02	 5.9983455e+02	 5.9983681e+02
5200	 4.0457722e-02	 6.1093802e+02	 6.1094119e+02
5300	 4.0095005e-02	 6.2204162e+02	 6.2204557e+02
5400	 3.9741869e-02	 6.3314536e+02	 6.3314996e+02
5500	 3.9397897e-02	 6.4424923e+02	 6.4425434e+02
5600	 3.9062702e-02	 6.5535322e+02	 6.5535872e+02
5700	 3.8735916e-02	 6.6645733e+02	 6.6646310e+02
5800	 3.8417192e-02	 6.7756156e+02	 6.7756748e+02
5900	 3.8106206e-02	 6.8866590e+02	 6.8867187e+02
6000	 3.7802649e-02	 6.9977034e+02	 6.9977625e+02
6100	 3.7506230e-02	 7.1087489e+02	 7.1088063e+02
6200	 3.7216674e-02	 7.2197955e+02	 7.2198501e+02
6300	 3.6933719e-02	 7.3308430e+02	 7.3308940e+02
6400	 3.6657119e-02	 7.4418914e+02	 7.4419378e+02
6500	 3.6386640e-02	 7.5529408e+02	 7.5529816e+02
6600	 3.6122059e-02	 7.6639911e+02	 7.6640254e+02
6700	 3.5863165e-02	 7.7750423e+02	 7.7750692e+02
6800	 3.5609758e-02	 7.8860943e+02	 7.8861131e+02
6900	 3.5361645e-02	 7.9971472e+02	 7.9971569e+02


==> data33_m.dat <==
k	 norm	 Ack
 0	 1.7421733e-01	 1.7421733e-01
 1	 3.4843466e-02	 3.4843466e-02
 2	 6.9686932e-03	 6.9686932e-03
 3	 1.3937386e-03	 1.3937386e-03
 4	 2.7874773e-04	 2.7874773e-04
 5	 5.5749546e-05	 5.5749546e-05
 6	 1.1149909e-05	 1.1149909e-05
 7	 2.2299818e-06	 2.2299818e-06
 8	 4.4599637e-07	 4.4599637e-07
 9	 8.9199273e-08	 8.9199273e-08
10	 1.7839855e-08	 1.7839855e-08
11	 3.5679709e-09	 3.5679709e-09
12	 7.1359419e-10	 7.1359419e-10
13	 1.4271884e-10	 1.4271884e-10
14	 2.8543767e-11	 2.8543767e-11
15	 5.7087535e-12	 5.7087535e-12
16	 1.1417507e-12	 1.1417507e-12
17	 2.2835014e-13	 2.2835014e-13
18	 4.5670028e-14	 4.5670028e-14
19	 9.1340056e-15	 9.1340056e-15
20	 1.8268011e-15	 1.8268011e-15
21	 3.6536022e-16	 3.6536022e-16
22	 7.3072045e-17	 7.3072045e-17
23	 1.4614409e-17	 1.4614409e-17
24	 2.9228818e-18	 2.9228818e-18
25	 5.8457636e-19	 5.8457636e-19
26	 1.1691527e-19	 1.1691527e-19
27	 2.3383054e-20	 2.3383054e-20
28	 4.6766109e-21	 4.6766109e-21
29	 9.3532217e-22	 9.3532217e-22


==> data33_p.dat <==
k	 norm	 Ack
 0	 1.9810398e+00	 1.9810398e+00
 1	 1.5848319e+00	 1.5848319e+00
 2	 1.2678655e+00	 1.2678655e+00
 3	 1.0142924e+00	 1.0142924e+00
 4	 8.1143391e-01	 8.1143391e-01
 5	 6.4914713e-01	 6.4914713e-01
 6	 5.1931770e-01	 5.1931770e-01
 7	 4.1545416e-01	 4.1545416e-01
 8	 3.3236333e-01	 3.3236333e-01
 9	 2.6589066e-01	 2.6589066e-01
10	 2.1271253e-01	 2.1271253e-01
11	 1.7017002e-01	 1.7017002e-01
12	 1.3613602e-01	 1.3613602e-01
13	 1.0890882e-01	 1.0890882e-01
14	 8.7127053e-02	 8.7127053e-02
15	 6.9701642e-02	 6.9701642e-02
16	 5.5761314e-02	 5.5761314e-02
17	 4.4609051e-02	 4.4609051e-02
18	 3.5687241e-02	 3.5687241e-02
19	 2.8549793e-02	 2.8549793e-02
20	 2.2839834e-02	 2.2839834e-02
21	 1.8271867e-02	 1.8271867e-02
22	 1.4617494e-02	 1.4617494e-02
23	 1.1693995e-02	 1.1693995e-02
24	 9.3551961e-03	 9.3551961e-03
25	 7.4841568e-03	 7.4841568e-03
26	 5.9873255e-03	 5.9873255e-03
27	 4.7898604e-03	 4.7898604e-03
28	 3.8318883e-03	 3.8318883e-03
29	 3.0655106e-03	 3.0655106e-03
30	 2.4524085e-03	 2.4524085e-03
31	 1.9619268e-03	 1.9619268e-03
32	 1.5695414e-03	 1.5695414e-03
33	 1.2556332e-03	 1.2556332e-03
34	 1.0045065e-03	 1.0045065e-03
35	 8.0360522e-04	 8.0360522e-04
36	 6.4288418e-04	 6.4288418e-04
37	 5.1430734e-04	 5.1430734e-04
38	 4.1144587e-04	 4.1144587e-04
39	 3.2915670e-04	 3.2915670e-04
40	 2.6332536e-04	 2.6332536e-04
41	 2.1066029e-04	 2.1066029e-04
42	 1.6852823e-04	 1.6852823e-04
43	 1.3482258e-04	 1.3482258e-04
44	 1.0785807e-04	 1.0785807e-04
45	 8.6286454e-05	 8.6286454e-05
46	 6.9029163e-05	 6.9029163e-05
47	 5.5223330e-05	 5.5223330e-05
48	 4.4178664e-05	 4.4178664e-05
49	 3.5342931e-05	 3.5342931e-05
50	 2.8274345e-05	 2.8274345e-05
51	 2.2619476e-05	 2.2619476e-05
52	 1.8095581e-05	 1.8095581e-05
53	 1.4476465e-05	 1.4476465e-05
54	 1.1581172e-05	 1.1581172e-05
55	 9.2649374e-06	 9.2649374e-06
56	 7.4119499e-06	 7.4119499e-06
57	 5.9295599e-06	 5.9295599e-06
58	 4.7436480e-06	 4.7436480e-06
59	 3.7949184e-06	 3.7949184e-06
60	 3.0359347e-06	 3.0359347e-06
61	 2.4287478e-06	 2.4287478e-06
62	 1.9429982e-06	 1.9429982e-06
63	 1.5543986e-06	 1.5543986e-06
64	 1.2435188e-06	 1.2435188e-06
65	 9.9481508e-07	 9.9481508e-07
66	 7.9585206e-07	 7.9585206e-07
67	 6.3668165e-07	 6.3668165e-07
68	 5.0934532e-07	 5.0934532e-07
69	 4.0747626e-07	 4.0747626e-07
70	 3.2598101e-07	 3.2598101e-07
71	 2.6078480e-07	 2.6078480e-07
72	 2.0862784e-07	 2.0862784e-07
73	 1.6690227e-07	 1.6690227e-07
74	 1.3352182e-07	 1.3352182e-07
75	 1.0681746e-07	 1.0681746e-07
76	 8.5453965e-08	 8.5453965e-08
77	 6.8363172e-08	 6.8363172e-08
78	 5.4690537e-08	 5.4690537e-08
79	 4.3752430e-08	 4.3752430e-08
80	 3.5001944e-08	 3.5001944e-08
81	 2.8001555e-08	 2.8001555e-08
82	 2.2401244e-08	 2.2401244e-08
83	 1.7920995e-08	 1.7920995e-08
84	 1.4336796e-08	 1.4336796e-08
85	 1.1469437e-08	 1.1469437e-08
86	 9.1755496e-09	 9.1755496e-09
87	 7.3404397e-09	 7.3404397e-09
88	 5.8723517e-09	 5.8723517e-09
89	 4.6978814e-09	 4.6978814e-09
90	 3.7583051e-09	 3.7583051e-09
91	 3.0066441e-09	 3.0066441e-09
92	 2.4053153e-09	 2.4053153e-09
93	 1.9242522e-09	 1.9242522e-09
94	 1.5394018e-09	 1.5394018e-09
95	 1.2315214e-09	 1.2315214e-09
96	 9.8521714e-10	 9.8521714e-10
97	 7.8817371e-10	 7.8817371e-10
98	 6.3053897e-10	 6.3053897e-10
99	 5.0443117e-10	 5.0443117e-10


==> data34.dat <==
k	 rationorm	 norm	 A*c^k
 0	 7.2063050e-01	 1.6640825e-01	 1.4556229e-01
 1	 7.2845525e-01	 1.1991886e-01	 1.0907678e-01
 2	 7.3411466e-01	 8.7355525e-02	 8.1736439e-02
 3	 7.3823980e-01	 6.4128972e-02	 6.1249018e-02
 4	 7.4126623e-01	 4.7342560e-02	 4.5896814e-02
 5	 7.4349815e-01	 3.5093441e-02	 3.4392675e-02
 6	 7.4515082e-01	 2.6091908e-02	 2.5772074e-02
 7	 7.4637838e-01	 1.9442407e-02	 1.9312246e-02
 8	 7.4729236e-01	 1.4511392e-02	 1.4471588e-02
 9	 7.4797409e-01	 1.0844252e-02	 1.0844252e-02
10	 7.4848327e-01	 8.1112198e-03	 8.1261163e-03
11	 7.4886398e-01	 6.0711124e-03	 6.0892871e-03
12	 7.4914884e-01	 4.5464373e-03	 4.5629936e-03
13	 7.4936211e-01	 3.4059583e-03	 3.4192691e-03
14	 7.4952185e-01	 2.5522961e-03	 2.5622216e-03
15	 7.4964154e-01	 1.9130017e-03	 1.9199950e-03
16	 7.4973124e-01	 1.4340655e-03	 1.4387440e-03
17	 7.4979848e-01	 1.0751637e-03	 1.0781196e-03
18	 7.4984889e-01	 8.0615612e-04	 8.0788650e-04
19	 7.4988668e-01	 6.0449527e-04	 6.0538795e-04
20	 7.4991502e-01	 4.5330295e-04	 4.5364610e-04
21	 7.4993627e-01	 3.3993869e-04	 3.3993869e-04
22	 7.4995220e-01	 2.5493235e-04	 2.5473230e-04
23	 7.4996415e-01	 1.9118708e-04	 1.9088308e-04
24	 7.4997312e-01	 1.4338346e-04	 1.4303781e-04
25	 7.4997984e-01	 1.0753374e-04	 1.0718506e-04
26	 7.4998488e-01	 8.0648136e-05	 8.0318886e-05
27	 7.4998866e-01	 6.0484882e-05	 6.0186777e-05
28	 7.4999149e-01	 4.5362976e-05	 4.5100827e-05
29	 7.4999362e-01	 3.4021846e-05	 3.3796204e-05


==> data61.dat <==
k	 norm	 1norm6	 1norm2	 line1	 line2	 s2kn	 s6kn
 0	 2.6625814e+00	 2.8066137e-03	 1.4105686e-01	 1.9599860e+02	 6.5872818e+00	 0.0000000e+00	 0.0000000e+00 
500	 5.2460033e-01	 4.7976511e+01	 3.6336483e+00	 2.0090200e+02	 6.6096179e+00	 1.1730420e+01	 1.4779403e+00 
1000	 4.9997418e-01	 6.4019837e+01	 4.0004132e+00	 2.0580539e+02	 6.6319541e+00	 1.5810572e+01	 1.5810572e+00 
1500	 4.8376487e-01	 7.8017862e+01	 4.2729848e+00	 2.1070879e+02	 6.6542903e+00	 1.8736133e+01	 1.6367520e+00 
2000	 4.7174807e-01	 9.0727557e+01	 4.4934482e+00	 2.1561219e+02	 6.6766264e+00	 2.1097215e+01	 1.6744871e+00 
2500	 4.6223396e-01	 1.0252479e+02	 4.6803281e+00	 2.2051559e+02	 6.6989626e+00	 2.3111698e+01	 1.7028845e+00 
3000	 4.5437888e-01	 1.1362952e+02	 4.8435493e+00	 2.2541899e+02	 6.7212987e+00	 2.4887356e+01	 1.7255929e+00 
3500	 4.4770201e-01	 1.2418402e+02	 4.9890965e+00	 2.3032238e+02	 6.7436349e+00	 2.6486408e+01	 1.7444843e+00 
4000	 4.4190385e-01	 1.3428678e+02	 5.1208779e+00	 2.3522578e+02	 6.7659710e+00	 2.7948454e+01	 1.7606423e+00 
4500	 4.3678545e-01	 1.4400945e+02	 5.2415974e+00	 2.4012918e+02	 6.7883072e+00	 2.9300459e+01	 1.7747489e+00 
5000	 4.3220808e-01	 1.5340614e+02	 5.3532095e+00	 2.4503258e+02	 6.8106434e+00	 3.0561726e+01	 1.7872606e+00 
5500	 4.2807120e-01	 1.6251893e+02	 5.4571763e+00	 2.4993598e+02	 6.8329795e+00	 3.1746610e+01	 1.7984973e+00 
6000	 4.2429971e-01	 1.7138136e+02	 5.5546222e+00	 2.5483938e+02	 6.8553157e+00	 3.2866114e+01	 1.8086920e+00 
6500	 4.2083605e-01	 1.8002068e+02	 5.6464324e+00	 2.5974277e+02	 6.8776518e+00	 3.3928887e+01	 1.8180193e+00 
7000	 4.1763514e-01	 1.8845941e+02	 5.7333169e+00	 2.6464617e+02	 6.8999880e+00	 3.4941862e+01	 1.8266137e+00 
7500	 4.1466104e-01	 1.9671642e+02	 5.8158546e+00	 2.6954957e+02	 6.9223241e+00	 3.5910699e+01	 1.8345805e+00 
8000	 4.1188466e-01	 2.0480771e+02	 5.8945244e+00	 2.7445297e+02	 6.9446603e+00	 3.6840084e+01	 1.8420042e+00 
8500	 4.0928210e-01	 2.1274701e+02	 5.9697272e+00	 2.7935637e+02	 6.9669964e+00	 3.7733946e+01	 1.8489532e+00 
9000	 4.0683353e-01	 2.2054618e+02	 6.0418024e+00	 2.8425976e+02	 6.9893326e+00	 3.8595618e+01	 1.8554838e+00 
9500	 4.0452228e-01	 2.2821559e+02	 6.1110397e+00	 2.8916316e+02	 7.0116688e+00	 3.9427955e+01	 1.8616429e+00 
10000	 4.0233423e-01	 2.3576434e+02	 6.1776889e+00	 2.9406656e+02	 7.0340049e+00	 4.0233423e+01	 1.8674701e+00 
10500	 4.0025730e-01	 2.4320048e+02	 6.2419671e+00	 2.9896996e+02	 7.0563411e+00	 4.1014169e+01	 1.8729987e+00 
11000	 3.9828110e-01	 2.5053119e+02	 6.3040638e+00	 3.0387336e+02	 7.0786772e+00	 4.1772074e+01	 1.8782576e+00 
11500	 3.9639661e-01	 2.5776289e+02	 6.3641459e+00	 3.0877676e+02	 7.1010134e+00	 4.2508801e+01	 1.8832714e+00 
12000	 3.9459597e-01	 2.6490134e+02	 6.4223610e+00	 3.1368015e+02	 7.1233495e+00	 4.3225822e+01	 1.8880617e+00 
12500	 3.9287225e-01	 2.7195176e+02	 6.4788405e+00	 3.1858355e+02	 7.1456857e+00	 4.3924453e+01	 1.8926473e+00 
13000	 3.9121937e-01	 2.7891888e+02	 6.5337017e+00	 3.2348695e+02	 7.1680218e+00	 4.4605871e+01	 1.8970447e+00 
13500	 3.8963192e-01	 2.8580700e+02	 6.5870499e+00	 3.2839035e+02	 7.1903580e+00	 4.5271138e+01	 1.9012686e+00 
14000	 3.8810507e-01	 2.9262007e+02	 6.6389801e+00	 3.3329375e+02	 7.2126942e+00	 4.5921211e+01	 1.9053320e+00 
14500	 3.8663452e-01	 2.9936168e+02	 6.6895782e+00	 3.3819714e+02	 7.2350303e+00	 4.6556962e+01	 1.9092463e+00 
15000	 3.8521641e-01	 3.0603517e+02	 6.7389223e+00	 3.4310054e+02	 7.2573665e+00	 4.7179182e+01	 1.9130221e+00 
15500	 3.8384723e-01	 3.1264359e+02	 6.7870833e+00	 3.4800394e+02	 7.2797026e+00	 4.7788595e+01	 1.9166686e+00 
16000	 3.8252384e-01	 3.1918977e+02	 6.8341261e+00	 3.5290734e+02	 7.3020388e+00	 4.8385864e+01	 1.9201943e+00 
16500	 3.8124337e-01	 3.2567634e+02	 6.8801103e+00	 3.5781074e+02	 7.3243749e+00	 4.8971598e+01	 1.9236067e+00 
17000	 3.8000322e-01	 3.3210573e+02	 6.9250905e+00	 3.6271414e+02	 7.3467111e+00	 4.9546358e+01	 1.9269129e+00 
17500	 3.7880100e-01	 3.3848021e+02	 6.9691171e+00	 3.6761753e+02	 7.3690472e+00	 5.0110662e+01	 1.9301192e+00 
18000	 3.7763455e-01	 3.4480191e+02	 7.0122365e+00	 3.7252093e+02	 7.3913834e+00	 5.0664992e+01	 1.9332313e+00 
18500	 3.7650187e-01	 3.5107280e+02	 7.0544917e+00	 3.7742433e+02	 7.4137196e+00	 5.1209791e+01	 1.9362544e+00 
19000	 3.7540112e-01	 3.5729475e+02	 7.0959227e+00	 3.8232773e+02	 7.4360557e+00	 5.1745473e+01	 1.9391936e+00 
19500	 3.7433061e-01	 3.6346949e+02	 7.1365666e+00	 3.8723113e+02	 7.4583919e+00	 5.2272425e+01	 1.9420531e+00 
20000	 3.7328878e-01	 3.6959866e+02	 7.1764577e+00	 3.9213453e+02	 7.4807280e+00	 5.2791005e+01	 1.9448373e+00 
20500	 3.7227419e-01	 3.7568380e+02	 7.2156283e+00	 3.9703792e+02	 7.5030642e+00	 5.3301552e+01	 1.9475498e+00 
21000	 3.7128549e-01	 3.8172636e+02	 7.2541086e+00	 4.0194132e+02	 7.5254003e+00	 5.3804379e+01	 1.9501942e+00 
21500	 3.7032144e-01	 3.8772772e+02	 7.2919266e+00	 4.0684472e+02	 7.5477365e+00	 5.4299782e+01	 1.9527738e+00 
22000	 3.6938089e-01	 3.9368918e+02	 7.3291086e+00	 4.1174812e+02	 7.5700727e+00	 5.4788040e+01	 1.9552916e+00 
22500	 3.6846275e-01	 3.9961195e+02	 7.3656796e+00	 4.1665152e+02	 7.5924088e+00	 5.5269412e+01	 1.9577505e+00 
23000	 3.6756602e-01	 4.0549721e+02	 7.4016627e+00	 4.2155491e+02	 7.6147450e+00	 5.5744147e+01	 1.9601531e+00 
23500	 3.6668976e-01	 4.1134606e+02	 7.4370799e+00	 4.2645831e+02	 7.6370811e+00	 5.6212475e+01	 1.9625019e+00 
24000	 3.6583308e-01	 4.1715955e+02	 7.4719518e+00	 4.3136171e+02	 7.6594173e+00	 5.6674616e+01	 1.9647992e+00 
24500	 3.6499516e-01	 4.2293867e+02	 7.5062979e+00	 4.3626511e+02	 7.6817534e+00	 5.7130779e+01	 1.9670472e+00 
25000	 3.6417522e-01	 4.2868438e+02	 7.5401367e+00	 4.4116851e+02	 7.7040896e+00	 5.7581158e+01	 1.9692479e+00 
25500	 3.6337254e-01	 4.3439757e+02	 7.5734855e+00	 4.4607191e+02	 7.7264257e+00	 5.8025941e+01	 1.9714032e+00 
26000	 3.6258642e-01	 4.4007913e+02	 7.6063608e+00	 4.5097530e+02	 7.7487619e+00	 5.8465304e+01	 1.9735150e+00 
26500	 3.6181623e-01	 4.4572986e+02	 7.6387784e+00	 4.5587870e+02	 7.7710981e+00	 5.8899415e+01	 1.9755849e+00 
27000	 3.6106135e-01	 4.5135056e+02	 7.6707530e+00	 4.6078210e+02	 7.7934342e+00	 5.9328434e+01	 1.9776145e+00 
27500	 3.6032121e-01	 4.5694198e+02	 7.7022987e+00	 4.6568550e+02	 7.8157704e+00	 5.9752512e+01	 1.9796053e+00 
28000	 3.5959525e-01	 4.6250485e+02	 7.7334289e+00	 4.7058890e+02	 7.8381065e+00	 6.0171795e+01	 1.9815588e+00 
28500	 3.5888298e-01	 4.6803984e+02	 7.7641564e+00	 4.7549229e+02	 7.8604427e+00	 6.0586420e+01	 1.9834763e+00 
29000	 3.5818389e-01	 4.7354764e+02	 7.7944934e+00	 4.8039569e+02	 7.8827788e+00	 6.0996519e+01	 1.9853590e+00 
29500	 3.5749754e-01	 4.7902886e+02	 7.8244513e+00	 4.8529909e+02	 7.9051150e+00	 6.1402218e+01	 1.9872083e+00 
30000	 3.5682347e-01	 4.8448413e+02	 7.8540414e+00	 4.9020249e+02	 7.9274511e+00	 6.1803637e+01	 1.9890252e+00 
30500	 3.5616127e-01	 4.8991403e+02	 7.8832740e+00	 4.9510589e+02	 7.9497873e+00	 6.2200891e+01	 1.9908108e+00 
31000	 3.5551054e-01	 4.9531911e+02	 7.9121594e+00	 5.0000929e+02	 7.9721235e+00	 6.2594090e+01	 1.9925662e+00 
31500	 3.5487092e-01	 5.0069994e+02	 7.9407071e+00	 5.0491268e+02	 7.9944596e+00	 6.2983340e+01	 1.9942924e+00 
32000	 3.5424203e-01	 5.0605702e+02	 7.9689264e+00	 5.0981608e+02	 8.0167958e+00	 6.3368741e+01	 1.9959903e+00 
32500	 3.5362355e-01	 5.1139085e+02	 7.9968261e+00	 5.1471948e+02	 8.0391319e+00	 6.3750391e+01	 1.9976607e+00 
33000	 3.5301513e-01	 5.1670194e+02	 8.0244147e+00	 5.1962288e+02	 8.0614681e+00	 6.4128383e+01	 1.9993046e+00 
33500	 3.5241647e-01	 5.2199073e+02	 8.0517002e+00	 5.2452628e+02	 8.0838042e+00	 6.4502806e+01	 2.0009228e+00 
34000	 3.5182728e-01	 5.2725769e+02	 8.0786906e+00	 5.2942967e+02	 8.1061404e+00	 6.4873745e+01	 2.0025160e+00 
34500	 3.5124727e-01	 5.3250324e+02	 8.1053932e+00	 5.3433307e+02	 8.1284765e+00	 6.5241285e+01	 2.0040850e+00 
35000	 3.5067617e-01	 5.3772781e+02	 8.1318152e+00	 5.3923647e+02	 8.1508127e+00	 6.5605503e+01	 2.0056305e+00 
35500	 3.5011371e-01	 5.4293181e+02	 8.1579636e+00	 5.4413987e+02	 8.1731489e+00	 6.5966478e+01	 2.0071531e+00 
36000	 3.4955966e-01	 5.4811563e+02	 8.1838450e+00	 5.4904327e+02	 8.1954850e+00	 6.6324281e+01	 2.0086536e+00 
36500	 3.4901376e-01	 5.5327964e+02	 8.2094658e+00	 5.5394667e+02	 8.2178212e+00	 6.6678986e+01	 2.0101326e+00 
37000	 3.4847580e-01	 5.5842421e+02	 8.2348321e+00	 5.5885006e+02	 8.2401573e+00	 6.7030659e+01	 2.0115905e+00 
37500	 3.4794556e-01	 5.6354971e+02	 8.2599498e+00	 5.6375346e+02	 8.2624935e+00	 6.7379367e+01	 2.0130281e+00 
38000	 3.4742282e-01	 5.6865647e+02	 8.2848248e+00	 5.6865686e+02	 8.2848296e+00	 6.7725175e+01	 2.0144459e+00 
38500	 3.4690738e-01	 5.7374483e+02	 8.3094624e+00	 5.7356026e+02	 8.3071658e+00	 6.8068143e+01	 2.0158443e+00 
39000	 3.4639905e-01	 5.7881512e+02	 8.3338681e+00	 5.7846366e+02	 8.3295019e+00	 6.8408331e+01	 2.0172240e+00 
39500	 3.4589764e-01	 5.8386764e+02	 8.3580469e+00	 5.8336705e+02	 8.3518381e+00	 6.8745796e+01	 2.0185853e+00 
40000	 3.4540298e-01	 5.8890271e+02	 8.3820037e+00	 5.8827045e+02	 8.3741743e+00	 6.9080595e+01	 2.0199289e+00 
40500	 3.4491488e-01	 5.9392061e+02	 8.4057435e+00	 5.9317385e+02	 8.3965104e+00	 6.9412781e+01	 2.0212550e+00 
41000	 3.4443319e-01	 5.9892164e+02	 8.4292707e+00	 5.9807725e+02	 8.4188466e+00	 6.9742406e+01	 2.0225642e+00 
41500	 3.4395775e-01	 6.0390607e+02	 8.4525899e+00	 6.0298065e+02	 8.4411827e+00	 7.0069521e+01	 2.0238568e+00 
42000	 3.4348840e-01	 6.0887418e+02	 8.4757054e+00	 6.0788405e+02	 8.4635189e+00	 7.0394174e+01	 2.0251333e+00 
42500	 3.4302499e-01	 6.1382623e+02	 8.4986214e+00	 6.1278744e+02	 8.4858550e+00	 7.0716413e+01	 2.0263941e+00 
43000	 3.4256738e-01	 6.1876247e+02	 8.5213418e+00	 6.1769084e+02	 8.5081912e+00	 7.1036284e+01	 2.0276395e+00 
43500	 3.4211543e-01	 6.2368315e+02	 8.5438708e+00	 6.2259424e+02	 8.5305274e+00	 7.1353831e+01	 2.0288699e+00 
44000	 3.4166901e-01	 6.2858852e+02	 8.5662119e+00	 6.2749764e+02	 8.5528635e+00	 7.1669097e+01	 2.0300857e+00 
44500	 3.4122799e-01	 6.3347881e+02	 8.5883690e+00	 6.3240104e+02	 8.5751997e+00	 7.1982124e+01	 2.0312871e+00 
45000	 3.4079225e-01	 6.3835425e+02	 8.6103456e+00	 6.3730443e+02	 8.5975358e+00	 7.2292953e+01	 2.0324746e+00 
45500	 3.4036166e-01	 6.4321507e+02	 8.6321452e+00	 6.4220783e+02	 8.6198720e+00	 7.2601623e+01	 2.0336484e+00 
46000	 3.3993611e-01	 6.4806147e+02	 8.6537711e+00	 6.4711123e+02	 8.6422081e+00	 7.2908173e+01	 2.0348088e+00 
46500	 3.3951549e-01	 6.5289368e+02	 8.6752265e+00	 6.5201463e+02	 8.6645443e+00	 7.3212640e+01	 2.0359561e+00 
47000	 3.3909968e-01	 6.5771191e+02	 8.6965147e+00	 6.5691803e+02	 8.6868804e+00	 7.3515059e+01	 2.0370907e+00 
47500	 3.3868859e-01	 6.6251634e+02	 8.7176387e+00	 6.6182143e+02	 8.7092166e+00	 7.3815467e+01	 2.0382127e+00 
48000	 3.3828211e-01	 6.6730719e+02	 8.7386015e+00	 6.6672482e+02	 8.7315528e+00	 7.4113897e+01	 2.0393225e+00 
48500	 3.3788015e-01	 6.7208463e+02	 8.7594060e+00	 6.7162822e+02	 8.7538889e+00	 7.4410383e+01	 2.0404203e+00 
49000	 3.3748260e-01	 6.7684886e+02	 8.7800550e+00	 6.7653162e+02	 8.7762251e+00	 7.4704957e+01	 2.0415063e+00 
49500	 3.3708937e-01	 6.8160007e+02	 8.8005512e+00	 6.8143502e+02	 8.7985612e+00	 7.4997651e+01	 2.0425809e+00 

